The ELM Survey. IX. A Complete Sample of Low Mass White Dwarf Binaries in the SDSS Footprint

We present the discovery of 17 double white dwarf (WD) binaries from our on-going search for extremely low mass (ELM) <0.3 Msun WDs, objects that form from binary evolution. Gaia parallax provides a new means of target selection that we use to evaluate our original ELM Survey selection criteria. Cross-matching the Gaia and Sloan Digital Sky Survey (SDSS) catalogs, we identify an additional 36 ELM WD candidates with 17<g<19 mag and within the 3-sigma uncertainties of our original color selection. The resulting discoveries imply the ELM Survey sample was 90% complete in the color range -0.4 < (g-r)_0 < -0.1 mag (approximately 9,000 K < Teff < 22,000 K). Our observations complete the sample in the SDSS footprint. Two newly discovered binaries, J123950.370-204142.28 and J232208.733+210352.81, have orbital periods of 22.5 min and 32 min, respectively, and are future LISA gravitational wave sources.

==> DataBehindFigure6.txt <==
hjd = Heliocentric Julian Date - 2450000 (days)
rv = Heliocentric radial velocity (km/s)
err = error in radial velocity (km/s)

identifier     	hjd        	rv     	err  
----------	-----------	-------	-----
J0101+0401	9083.863692	  75.75	 9.86
J0101+0401	9083.890199	 -84.76	11.02
J0101+0401	9083.942972	-223.98	23.48
J0101+0401	9112.835579	  36.64	13.00
J0101+0401	9112.847835	 -31.10	24.89
J0101+0401	9112.859537	-117.98	13.21
J0101+0401	9112.868167	-185.19	15.65
J0101+0401	9112.878446	-199.81	 9.58
J0101+0401	9112.887075	-198.25	14.08
J0101+0401	9112.897668	-207.03	13.98
J0101+0401	9112.906299	-178.28	10.56
J0101+0401	9112.916648	 -90.48	15.73
J0101+0401	9112.925277	 -43.69	15.34
J0101+0401	9112.936735	 -39.86	16.74
J0101+0401	9112.945365	  83.51	12.80
J0101+0401	9112.955729	 131.69	14.27
J0101+0401	9112.964372	 165.74	19.52
J0101+0401	9112.994866	 218.60	31.59
J0101+0401	9192.729059	 189.35	 8.65
J0101+0401	9192.747086	 117.15	 8.97
J0101+0401	9195.620343	  43.07	11.12
J0101+0401	9198.595473	 187.64	 8.11
J0101+0401	9198.748775	  90.87	18.79
J0116+4249	5865.847058	-135.02	16.10
J0116+4249	8761.930206	-408.43	 3.92
J0116+4249	8761.996701	-173.70	13.13
J0116+4249	8762.009063	 -92.88	15.61
J0116+4249	8762.017107	 -66.39	17.82
J0116+4249	8764.916778	-438.45	 7.43
J0116+4249	8764.943029	-394.98	 5.52
J0116+4249	8764.958805	-332.37	 6.62
J0116+4249	9192.714079	-353.05	 8.79
J0116+4249	9192.763818	-429.59	 4.06
J0116+4249	9192.813446	-368.53	11.01
J0116+4249	9195.634435	 -17.95	10.75
J0116+4249	9195.842080	-261.68	 5.67
J0116+4249	9198.585029	  16.57	 9.23
J0116+4249	9198.672325	-113.17	 5.60
J0116+4249	9198.737332	-401.48	17.06
J0116+4249	9199.668574	 -72.18	 5.60
J0116+4249	9199.707478	-269.99	 6.12
J0130-0530	8432.784607	-199.61	11.17
J0130-0530	8461.742733	 147.58	 7.49
J0130-0530	8461.793550	  84.68	 7.90
J0130-0530	8462.575105	-142.36	12.66
J0130-0530	8462.651314	-228.94	 7.97
J0130-0530	8462.733680	-172.14	 7.35
J0130-0530	8462.770563	-106.23	 7.33
J0130-0530	8483.637497	-214.68	 7.88
J0130-0530	8758.947731	 160.62	24.06
J0130-0530	8758.973947	 150.71	 8.76
J1239-2041	9375.492977	-124.14	32.10
J1239-2041	9375.498105	 466.70	29.69
J1239-2041	9375.503221	-356.73	33.38
J1239-2041	9375.508348	-162.73	35.24
J1239-2041	9375.513477	 488.90	30.64
J1239-2041	9375.518604	-270.57	37.24
J1239-2041	9375.523720	-205.54	38.30
J1239-2041	9381.672230	 470.07	48.29
J1239-2041	9381.675520	 259.10	53.80
J1239-2041	9381.682102	-399.88	46.09
J1239-2041	9381.685396	  41.84	48.86
J1239-2041	9381.688690	 490.73	39.63
J1239-2041	9381.691980	  82.36	51.55
J1239-2041	9381.695450	-493.29	74.67
J1239-2041	9382.670381	 110.81	54.80
J1239-2041	9382.674017	 537.00	59.63
J1239-2041	9382.677651	-105.32	92.27
J1239-2041	9382.681299	-508.61	61.52
J1239-2041	9382.684937	-166.30	63.97
J1239-2041	9382.688582	 472.12	57.64
J1239-2041	9382.692220	 248.69	70.49
J1239-2041	9382.695857	-441.43	76.76
J1313+5828	8578.667607	-193.56	15.01
J1313+5828	8578.695280	 310.47	16.84
J1313+5828	8578.721911	-260.94	10.30
J1313+5828	8578.724897	-321.10	10.12
J1313+5828	8578.729261	-300.32	17.00
J1313+5828	8578.732212	-364.16	13.68
J1313+5828	8578.936234	 -98.95	15.51
J1313+5828	8578.940053	-200.78	19.05
J1313+5828	8578.985804	 270.51	12.64
J1313+5828	8578.992042	 299.98	29.57
J1632+4936	8578.997794	 169.65	22.05
J1632+4936	8642.663790	 135.21	19.72
J1632+4936	8642.776022	 194.97	10.88
J1632+4936	8642.900661	  47.77	 6.69
J1632+4936	8642.969977	 120.42	 9.02
J1632+4936	8643.650741	-175.25	11.50
J1632+4936	8643.655544	-158.58	 9.19
J1632+4936	8643.677685	 115.24	 5.63
J1632+4936	8643.681492	 161.06	 6.71
J1632+4936	8643.969774	 -31.92	10.34
J1906+6239	5741.961098	-272.18	 7.31
J1906+6239	8578.945692	-329.46	 7.05
J1906+6239	8642.963893	 111.41	 5.40
J1906+6239	8643.683821	 192.28	 7.86
J1906+6239	8643.686796	 214.01	 7.33
J1906+6239	8643.690974	 187.80	 7.09
J1906+6239	8643.964520	 134.87	 8.51
J1906+6239	8758.620657	 209.06	 9.37
J1906+6239	8758.624233	 207.63	 6.56
J1906+6239	8758.626490	 199.64	 7.53
J1906+6239	8758.628805	 224.29	 6.87
J1906+6239	8759.591506	 183.32	 6.35
J1906+6239	8759.595962	 198.60	 4.97
J1906+6239	8759.689989	  -6.48	 6.11
J1906+6239	8761.740414	-321.06	 7.02
J1906+6239	8761.744904	-317.15	 5.94
J1906+6239	8761.748550	-332.29	 4.25
J1906+6239	8761.752196	-329.94	 5.91
J1906+6239	8761.756710	-319.20	 5.64
J1906+6239	8761.760379	-335.44	 9.47
J2104+1712	9192.599323	-250.52	19.74
J2104+1712	9192.605254	-244.24	16.36
J2104+1712	9380.855310	  83.47	15.17
J2104+1712	9380.903130	-242.51	12.69
J2104+1712	9380.949414	-205.24	14.29
J2104+1712	9382.926301	 285.34	15.33
J2104+1712	9382.942485	 273.07	16.39
J2104+1712	9382.950296	 278.33	12.12
J2104+1712	9382.958629	 274.11	12.10
J2104+1712	9383.839133	  42.37	13.19
J2104+1712	9383.884278	 302.87	13.48
J2104+1712	9383.930071	 150.75	15.53
J2149+1506	8643.895385	-300.02	15.13
J2149+1506	8643.936314	 263.70	11.61
J2149+1506	8643.940064	 224.76	 8.89
J2149+1506	8758.611041	-248.58	10.88
J2149+1506	8758.614964	-221.38	15.88
J2149+1506	8758.618263	-142.42	10.02
J2149+1506	8758.872290	-142.33	11.84
J2149+1506	8759.616210	-238.11	13.77
J2149+1506	8759.620736	-295.21	12.58
J2149+1506	8759.624416	-337.14	15.71
J2149+1506	8759.655641	 108.17	19.14
J2149+1506	8759.660410	 192.56	12.69
J2149+1506	8759.664044	 241.86	21.31
J2149+1506	8759.668210	 242.79	20.94
J2151+2730	8435.672275	  37.72	 8.31
J2151+2730	8462.556179	-105.38	 7.67
J2151+2730	8462.600075	-168.31	 5.58
J2151+2730	8462.670915	-137.64	 5.34
J2151+2730	8483.599350	 162.72	13.84
J2151+2730	8642.908928	 212.57	 7.66
J2151+2730	8642.945782	 252.78	 5.98
J2151+2730	8643.889559	 126.67	 5.97
J2151+2730	8643.891897	 129.59	 5.81
J2151+2730	8643.949656	 210.79	 5.45
J2151+2730	8758.604682	 120.97	 4.63
J2151+2730	8758.867288	 -47.33	 7.47
J2306+0224	8435.703657	  51.04	 9.59
J2306+0224	8461.683809	-122.82	 7.70
J2306+0224	8462.561024	 -82.97	14.86
J2306+0224	8462.620636	  86.78	 8.48
J2306+0224	8462.713393	  40.14	 6.74
J2306+0224	8483.623012	 136.11	 5.64
J2306+0224	8642.936913	-154.62	 5.59
J2306+0224	8643.941490	 139.40	13.28
J2306+0224	8758.877976	  93.41	 8.03
J2306+0224	8758.902790	  16.19	 7.70
J0745+2104	9548.871219	-111.30	18.69
J0745+2104	9548.950078	 -63.49	21.48
J0745+2104	9548.993362	  11.62	17.91
J0745+2104	9549.011670	  94.11	18.27
J0745+2104	9549.806431	 121.96	17.27
J0745+2104	9549.844929	  48.73	25.74
J0745+2104	9549.867047	 -15.25	18.65
J0745+2104	9549.913363	 -50.40	20.66
J0745+2104	9549.928116	 -90.86	14.14
J0745+2104	9549.933846	 -87.79	17.49
J0745+2104	9549.940460	 -43.71	13.64
J0745+2104	9549.946181	 -55.08	17.70
J0745+2104	9549.977119	 -92.61	21.62
J0745+2104	9550.816509	 160.67	14.98
J0745+2104	9550.836572	 146.98	13.78
J0745+2104	9551.003815	 -65.23	14.18
J0745+2104	9551.788119	 177.28	14.04
J0745+2104	9551.796287	 196.42	19.90
J0745+2104	9551.803776	 148.15	16.19
J0745+2104	9551.811680	 143.12	14.24
J0745+2104	9551.854675	 173.84	17.91
J0806-0716	9195.919740	-143.56	 9.72
J0806-0716	9195.935062	-128.51	10.35
J0806-0716	9226.695127	 191.64	13.36
J0806-0716	9227.696178	-122.37	12.35
J0806-0716	9265.743324	-101.73	14.10
J0806-0716	9340.484155	 -54.31	20.31
J0806-0716	9521.805381	  -2.65	26.76
J0806-0716	9521.809119	 -62.38	20.68
J0806-0716	9521.812857	 -40.97	21.40
J0806-0716	9521.816596	 -85.79	23.75
J0806-0716	9521.820334	 -64.40	22.68
J0806-0716	9521.824072	 -84.28	18.50
J0806-0716	9521.827799	 -93.01	16.68
J0806-0716	9521.831537	 -50.10	17.12
J0806-0716	9521.835276	 -40.50	11.88
J0806-0716	9521.839014	 -75.61	13.67
J0806-0716	9521.842741	 -67.43	15.69
J0806-0716	9521.850217	 -90.99	10.75
J0806-0716	9521.857682	 -95.40	13.02
J0806-0716	9548.858305	 -85.26	10.89
J0806-0716	9548.931315	  51.70	 8.64
J0806-0716	9548.984617	 117.81	11.26
J0806-0716	9549.018792	 151.11	12.18
J0806-0716	9549.812334	 241.65	15.93
J0806-0716	9549.851329	 205.45	11.55
J0806-0716	9549.919512	 103.36	11.37
J0806-0716	9549.986155	  -3.04	 7.43
J0806-0716	9550.828597	-152.15	14.33
J0806-0716	9550.994222	 -43.77	 7.45
J0806-0716	9551.825742	 140.23	 6.31
J0806-0716	9551.845340	 153.59	 8.71
J0806-0716	9551.926282	 196.83	 6.14
J0806-0716	9551.933240	 193.69	 9.06
J0806-0716	9551.938961	 193.14	 8.10
J0820+4543	9192.959525	 222.42	10.30
J0820+4543	9192.986409	 171.10	15.52
J0820+4543	9193.011898	 133.66	22.60
J0820+4543	9198.911865	 219.58	11.12
J0820+4543	9198.936787	 226.79	12.33
J0820+4543	9198.946348	 251.12	11.10
J0820+4543	9548.890876	 163.45	20.33
J0820+4543	9548.924670	 112.95	10.84
J0820+4543	9548.999739	 -11.69	15.63
J0820+4543	9549.874990	  94.92	15.86
J0820+4543	9549.895896	  32.15	15.90
J0820+4543	9549.905958	   1.03	17.80
J0820+4543	9549.955230	 -67.20	 9.88
J0820+4543	9549.959923	 -70.25	10.46
J0820+4543	9549.965146	 -84.99	14.73
J0820+4543	9549.969485	 -66.16	17.68
J0820+4543	9550.021513	  -1.75	33.55
J0820+4543	9550.032294	  47.12	15.08
J0820+4543	9550.044529	  71.26	24.04
J0820+4543	9550.822781	 118.53	10.81
J0820+4543	9550.901565	 -92.25	12.08
J0820+4543	9551.012318	 176.26	 9.58
J0820+4543	9551.819265	 -15.66	 9.59
J0820+4543	9551.971095	 219.33	10.41
J0820+4543	9552.047713	 183.65	11.02
J2257+3023	9198.692577	  29.77	25.66
J2257+3023	9383.954056	  87.68	12.17
J2257+3023	9383.959940	  70.82	15.19
J2257+3023	9548.694717	-223.63	13.12
J2257+3023	9548.741037	  92.83	16.22
J2257+3023	9549.621948	-135.40	12.76
J2257+3023	9549.645005	-223.45	11.89
J2257+3023	9549.718563	 235.62	11.54
J2257+3023	9549.723834	 182.86	10.21
J2257+3023	9549.728175	 169.80	13.33
J2257+3023	9550.617237	 -20.76	 9.89
J2257+3023	9550.717053	-232.46	13.63
J2257+3023	9550.721399	-224.65	 9.26
J2257+3023	9550.725585	-222.75	12.13
J2257+3023	9550.729587	-226.14	14.94
J2257+3023	9550.735755	-180.66	12.74
J2257+3023	9550.741609	-138.02	13.14
J2257+3023	9551.585871	 165.40	 9.45
J2257+3023	9551.590691	 214.16	15.77
J2257+3023	9551.594705	 214.66	10.38
J2257+3023	9551.598890	 209.49	11.46
J2257+3023	9551.676112	-197.98	 8.45
J2257+3023	9551.736690	 228.50	13.60
J2257+3023	9551.743153	 220.58	 9.70
J2257+3023	9551.749224	 174.99	 8.95
J2322+2103	9199.688568	 119.62	13.39
J2322+2103	9548.717428	-111.32	12.87
J2322+2103	9548.724048	-123.98	16.70
J2322+2103	9548.748842	  26.99	16.87
J2322+2103	9548.757292	 118.23	 9.76
J2322+2103	9549.587837	-221.06	10.29
J2322+2103	9549.672297	-148.54	16.64
J2322+2103	9549.734862	  81.89	16.58
J2322+2103	9549.742021	-189.15	14.95
J2322+2103	9549.748613	 105.37	11.98
J2322+2103	9550.637455	 146.29	16.18
J2322+2103	9550.641277	 233.25	14.23
J2322+2103	9550.644912	 139.91	14.49
J2322+2103	9550.648554	 -88.73	18.29
J2322+2103	9550.652195	-276.31	17.62
J2322+2103	9550.655839	-136.95	21.48
J2322+2103	9550.659484	 104.26	12.51
J2322+2103	9550.663128	 255.75	18.73
J2322+2103	9550.666772	 142.20	16.53
J2322+2103	9550.670408	-118.60	22.31
J2322+2103	9550.674049	-196.56	17.00
J2322+2103	9550.677695	-116.04	16.34
J2322+2103	9550.681489	 116.87	15.41
J2322+2103	9550.685132	 230.10	17.41
J2348+2804	9199.698584	 120.33	12.11
J2348+2804	9548.701725	   6.30	 7.70
J2348+2804	9548.765510	 -21.23	 8.54
J2348+2804	9548.773254	 -37.59	 7.71
J2348+2804	9549.579871	  38.61	12.85
J2348+2804	9549.652336	 -12.22	11.87
J2348+2804	9549.756231	 -59.51	14.45
J2348+2804	9549.762689	 -59.99	 7.48
J2348+2804	9549.768413	 -54.54	 7.63
J2348+2804	9550.570331	 -16.23	 6.42
J2348+2804	9550.750300	 -62.87	14.02
J2348+2804	9550.772345	 -38.60	 7.43
J2348+2804	9551.683664	 -56.81	 9.98
J2348+2804	9551.757574	 -48.93	10.09
J2348+2804	9551.774965	 -31.25	11.55


==> Table1InFull.txt <==
J0012$+$1439 &  0:12:45.662 &  14:39:56.68 & 0 & 0 &  $17.977 \pm 0.019$ & $-0.168 \pm 0.024$ & $0.570 \pm 0.029$ &  $11607 \pm 260$ & $7.558 \pm 0.088$ & $0.387 \pm 0.036$ & $11.11 \pm 0.14$ & $0.236 \pm 0.033$ &  $ 2.7821 \pm 0.1844$ & 2768409887481718272 \\
J0027$-$1516 &  0:27:51.748 & -15:16:26.57 & 1 & 1 &  $17.131 \pm 0.025$ & $-0.255 \pm 0.030$ & $0.826 \pm 0.032$ &  $10801 \pm 200$ & $6.127 \pm 0.052$ & $0.240 \pm 0.040$ & $ 8.25 \pm 0.22$ & $0.598 \pm 0.132$ &  $ 1.6766 \pm 0.1060$ & 2374553930375154944 \\
J0042$+$3103 &  0:42:07.252 &  31:03:29.45 & 1 & 1 &  $18.005 \pm 0.016$ & $-0.124 \pm 0.029$ & $0.878 \pm 0.042$ &  $ 9507 \pm 100$ & $6.274 \pm 0.048$ & $0.255 \pm 0.039$ & $ 8.95 \pm 0.24$ & $0.649 \pm 0.159$ &  $ 1.1966 \pm 0.1688$ &  360595902165353472 \\
J0056$-$0611 &  0:56:48.240 &  -6:11:41.80 & 1 & 1 &  $17.230 \pm 0.023$ & $-0.278 \pm 0.029$ & $0.756 \pm 0.036$ &  $12230 \pm 180$ & $6.170 \pm 0.040$ & $0.253 \pm 0.040$ & $ 7.99 \pm 0.23$ & $0.705 \pm 0.167$ &  $ 1.5976 \pm 0.1134$ & 2524390053545665408 \\
J0101$+$0401 &  1:01:28.690 &   4:01:59.00 & 0 & 1 &  $17.219 \pm 0.017$ & $-0.143 \pm 0.033$ & $0.993 \pm 0.035$ &  $ 9284 \pm 120$ & $5.229 \pm 0.089$ & $0.188 \pm 0.013$ & $ 6.74 \pm 0.26$ & $1.245 \pm 0.321$ &  $ 0.7958 \pm 0.0981$ & 2551884196495171712 \\
J0112$+$1835 &  1:12:10.263 &  18:35:03.50 & 1 & 1 &  $17.137 \pm 0.016$ & $-0.164 \pm 0.019$ & $0.896 \pm 0.026$ &  $10020 \pm 140$ & $5.760 \pm 0.050$ & $0.249 \pm 0.020$ & $ 7.50 \pm 0.14$ & $0.848 \pm 0.116$ &  $ 1.3214 \pm 0.1140$ & 2786627626922933248 \\
J0116$+$3341 &  1:16:20.951 &  33:41:16.09 & 0 & 0 &  $17.862 \pm 0.017$ & $-0.308 \pm 0.027$ & $0.408 \pm 0.024$ &  $13886 \pm 220$ & $7.424 \pm 0.045$ & $0.385 \pm 0.018$ & $10.41 \pm 0.08$ & $0.309 \pm 0.026$ &  $ 2.1630 \pm 0.1599$ &  320040145192523264 \\
J0116$+$4249 &  1:16:00.832 &  42:49:38.32 & 0 & 1 &  $18.337 \pm 0.016$ & $-0.293 \pm 0.020$ & $0.634 \pm 0.034$ &  $12968 \pm 180$ & $5.058 \pm 0.045$ & $0.256 \pm 0.028$ & $ 5.07 \pm 0.15$ & $4.506 \pm 0.702$ &  $ 0.5682 \pm 0.1794$ &  373358998783703808 \\
J0130$-$0530 &  1:30:15.918 &  -5:30:25.72 & 0 & 1 &  $18.894 \pm 0.032$ & $-0.293 \pm 0.046$ & $0.365 \pm 0.050$ &  $14727 \pm 120$ & $5.420 \pm 0.025$ & $0.299 \pm 0.053$ & $ 5.47 \pm 0.25$ & $4.834 \pm 1.233$ &  $-0.0249 \pm 0.2712$ & 2479121368826845568 \\
J0152$+$0749 &  1:52:13.779 &   7:49:13.76 & 1 & 1 &  $18.067 \pm 0.010$ & $-0.230 \pm 0.019$ & $0.824 \pm 0.033$ &  $10840 \pm 180$ & $5.920 \pm 0.050$ & $0.291 \pm 0.021$ & $ 7.50 \pm 0.17$ & $1.295 \pm 0.226$ &  $ 1.0237 \pm 0.1942$ & 2568823856748296832 \\
J0248$+$0539 &  2:48:45.909 &   5:39:21.76 & 0 & 0 &  $18.608 \pm 0.022$ & $-0.243 \pm 0.029$ & $0.513 \pm 0.035$ &  $12161 \pm 250$ & $7.802 \pm 0.082$ & $0.497 \pm 0.043$ & $11.35 \pm 0.12$ & $0.282 \pm 0.035$ &  $ 1.4962 \pm 0.3800$ &    6306661258129280 \\
J0745$+$2104 &  7:45:00.527 &  21:04:31.37 & 0 & 1 &  $18.578 \pm 0.013$ & $-0.399 \pm 0.025$ & $0.016 \pm 0.027$ &  $22614 \pm 290$ & $7.329 \pm 0.041$ & $0.397 \pm 0.016$ & $ 9.21 \pm 0.08$ & $0.747 \pm 0.059$ &  $ 1.3408 \pm 0.2521$ &  672983820089822464 \\
J0751$-$0141 &  7:51:41.174 &  -1:41:21.00 & 1 & 1 &  $17.392 \pm 0.015$ & $-0.356 \pm 0.018$ & $0.398 \pm 0.023$ &  $15740 \pm 250$ & $5.490 \pm 0.050$ & $0.186 \pm 0.018$ & $ 6.09 \pm 0.17$ & $1.819 \pm 0.301$ &  $ 0.5601 \pm 0.1072$ & 3082238681040617088 \\
J0759$+$3458 &  7:59:31.479 &  34:58:50.46 & 0 & 0 &  $18.769 \pm 0.019$ & $-0.369 \pm 0.030$ & $0.240 \pm 0.058$ &  $18601 \pm 540$ & $7.514 \pm 0.090$ & $0.434 \pm 0.027$ & $ 9.94 \pm 0.16$ & $0.584 \pm 0.092$ &  $ 0.8953 \pm 0.2730$ &  906411105034718592 \\
J0806$-$0716 &  8:06:50.022 &  -7:16:36.11 & 0 & 1 &  $18.065 \pm 0.011$ & $-0.312 \pm 0.016$ & $0.652 \pm 0.031$ &  $12374 \pm 160$ & $6.109 \pm 0.041$ & $0.203 \pm 0.027$ & $ 8.01 \pm 0.16$ & $1.027 \pm 0.167$ &  $ 0.9263 \pm 0.1802$ & 3063885736023355904 \\
J0820$+$4543 &  8:20:10.339 &  45:43:01.70 & 0 & 1 &  $17.924 \pm 0.023$ & $-0.316 \pm 0.030$ & $0.278 \pm 0.033$ &  $17356 \pm 220$ & $7.458 \pm 0.039$ & $0.412 \pm 0.016$ & $ 9.98 \pm 0.07$ & $0.388 \pm 0.029$ &  $ 2.3783 \pm 0.1751$ &  928585329693880832 \\
J0834$+$3049 &  8:34:46.910 &  30:49:58.80 & 1 & 1 &  $18.803 \pm 0.015$ & $-0.343 \pm 0.023$ & $0.180 \pm 0.030$ &  $18473 \pm 310$ & $7.111 \pm 0.050$ & $0.317 \pm 0.015$ & $ 9.29 \pm 0.11$ & $0.800 \pm 0.086$ &  $ 1.3211 \pm 0.3123$ &  709600306073392000 \\
J0837$+$6648 &  8:37:08.517 &  66:48:36.90 & 1 & 1 &  $17.848 \pm 0.019$ & $-0.144 \pm 0.024$ & $0.807 \pm 0.034$ &  $11270 \pm 250$ & $6.357 \pm 0.050$ & $0.228 \pm 0.039$ & $ 8.79 \pm 0.26$ & $0.647 \pm 0.166$ &  $ 1.6554 \pm 0.1097$ & 1093820521231069312 \\
J0848$+$0508 &  8:48:23.744 &   5:08:44.93 & 0 & 0 &  $17.059 \pm 0.014$ & $-0.361 \pm 0.022$ & $0.281 \pm 0.021$ &  $16054 \pm 280$ & $7.474 \pm 0.057$ & $0.412 \pm 0.021$ & $10.18 \pm 0.10$ & $0.238 \pm 0.024$ &  $ 2.5875 \pm 0.0914$ &  582675157663938304 \\
J0854$+$1222 &  8:54:08.733 &  12:22:26.51 & 0 & 0 &  $18.348 \pm 0.035$ & $-0.201 \pm 0.038$ & $0.566 \pm 0.076$ &  $15025 \pm 260$ & $7.498 \pm 0.050$ & $0.415 \pm 0.019$ & $10.35 \pm 0.09$ & $0.398 \pm 0.039$ &  $ 2.4116 \pm 0.1994$ &  605052074715179008 \\
J0900$+$3757 &  9:00:14.503 &  37:57:49.24 & 0 & 0 &  $18.873 \pm 0.021$ & $-0.386 \pm 0.027$ & $0.040 \pm 0.031$ &  $22337 \pm 520$ & $7.478 \pm 0.075$ & $0.437 \pm 0.023$ & $ 9.51 \pm 0.14$ & $0.748 \pm 0.108$ &  $ 0.9476 \pm 0.2673$ &  718805520500404608 \\
J1052$+$0806 & 10:52:13.141 &   8:06:31.48 & 0 & 0 &  $17.582 \pm 0.017$ & $-0.220 \pm 0.022$ & $0.545 \pm 0.026$ &  $11481 \pm 190$ & $7.565 \pm 0.059$ & $0.387 \pm 0.026$ & $11.12 \pm 0.09$ & $0.196 \pm 0.019$ &  $ 3.3059 \pm 0.1279$ & 3865904461176307840 \\
J1234$-$0228 & 12:34:10.350 &  -2:28:02.99 & 1 & 1 &  $17.734 \pm 0.015$ & $-0.382 \pm 0.022$ & $0.260 \pm 0.026$ &  $17800 \pm 260$ & $6.610 \pm 0.040$ & $0.283 \pm 0.016$ & $ 8.21 \pm 0.12$ & $0.801 \pm 0.100$ &  $ 1.2768 \pm 0.1426$ & 3683189405578704640 \\
J1235$+$1543 & 12:35:49.853 &  15:43:18.95 & 1 & 1 &  $17.218 \pm 0.020$ & $-0.357 \pm 0.024$ & $0.130 \pm 0.027$ &  $21024 \pm 310$ & $7.178 \pm 0.044$ & $0.352 \pm 0.016$ & $ 9.08 \pm 0.09$ & $0.424 \pm 0.040$ &  $ 2.2504 \pm 0.1389$ & 3933557828245537152 \\
J1239$-$2041 & 12:39:50.370 & -20:41:42.28 & 0 & 1 &  $18.621 \pm 0.021$ & $-0.346 \pm 0.027$ & $0.294 \pm 0.047$ &  $17575 \pm 260$ & $6.939 \pm 0.046$ & $0.291 \pm 0.013$ & $ 9.04 \pm 0.13$ & $0.824 \pm 0.107$ &  $ 1.0068 \pm 0.2309$ & 3503613283880705664 \\
J1240$-$0958 & 12:40:32.501 &  -9:58:59.60 & 0 & 0 &  $18.791 \pm 0.025$ & $-0.248 \pm 0.032$ & $0.572 \pm 0.044$ &  $13607 \pm 300$ & $5.176 \pm 0.070$ & $0.185 \pm 0.018$ & $ 5.60 \pm 0.24$ & $4.350 \pm 1.050$ &  $ 1.2967 \pm 0.3031$ & 3578742398010409216 \\
J1241$+$0633 & 12:41:24.257 &   6:33:50.57 & 1 & 1 &  $17.734 \pm 0.021$ & $-0.196 \pm 0.024$ & $0.711 \pm 0.048$ &  $11324 \pm 170$ & $6.646 \pm 0.047$ & $0.230 \pm 0.029$ & $ 9.46 \pm 0.23$ & $0.452 \pm 0.106$ &  $ 2.3681 \pm 0.1466$ & 3709889258752971392 \\
J1313$+$5828 & 13:13:49.976 &  58:28:01.39 & 0 & 1 &  $18.380 \pm 0.019$ & $-0.382 \pm 0.025$ & $0.331 \pm 0.028$ &  $16610 \pm 230$ & $6.938 \pm 0.043$ & $0.271 \pm 0.015$ & $ 9.22 \pm 0.11$ & $0.678 \pm 0.073$ &  $ 1.2747 \pm 0.1269$ & 1566990986557895040 \\
J1328$+$6449 & 13:28:47.869 &  64:49:05.30 & 0 & 0 &  $18.768 \pm 0.016$ & $-0.261 \pm 0.034$ & $0.415 \pm 0.033$ &  $13634 \pm 380$ & $7.411 \pm 0.066$ & $0.379 \pm 0.023$ & $10.43 \pm 0.12$ & $0.466 \pm 0.058$ &  $ 1.3898 \pm 0.1734$ & 1666130651499777152 \\
J1346$+$1027 & 13:46:08.455 &  10:27:09.88 & 0 & 0 &  $18.862 \pm 0.020$ & $-0.364 \pm 0.030$ & $0.134 \pm 0.041$ &  $20593 \pm 200$ & $7.610 \pm 0.031$ & $0.438 \pm 0.016$ & $10.02 \pm 0.05$ & $0.588 \pm 0.030$ &  $ 1.2750 \pm 0.2774$ & 3725586917543559936 \\
J1436$+$5010 & 14:36:33.303 &  50:10:26.84 & 1 & 1 &  $18.183 \pm 0.015$ & $-0.351 \pm 0.021$ & $0.257 \pm 0.027$ &  $17370 \pm 250$ & $6.660 \pm 0.040$ & $0.255 \pm 0.027$ & $ 8.51 \pm 0.12$ & $0.862 \pm 0.108$ &  $ 1.0545 \pm 0.1326$ & 1603554764703627520 \\
J1446$+$0735 & 14:46:16.111 &   7:35:53.93 & 0 & 0 &  $18.182 \pm 0.025$ & $-0.303 \pm 0.031$ & $0.316 \pm 0.035$ &  $14899 \pm 920$ & $7.788 \pm 0.202$ & $0.498 \pm 0.095$ & $10.87 \pm 0.31$ & $0.290 \pm 0.091$ &  $ 1.8384 \pm 0.2062$ & 1171774040214623744 \\
J1449$+$1717 & 14:49:57.140 &  17:17:29.29 & 1 & 1 &  $17.630 \pm 0.018$ & $-0.129 \pm 0.023$ & $0.871 \pm 0.028$ &  $ 9913 \pm 140$ & $6.095 \pm 0.050$ & $0.215 \pm 0.035$ & $ 8.55 \pm 0.19$ & $0.655 \pm 0.127$ &  $ 1.6303 \pm 0.1098$ & 1236250127917190272 \\
J1458$+$4715 & 14:58:00.877 &  47:15:50.62 & 0 & 0 &  $18.684 \pm 0.022$ & $-0.228 \pm 0.028$ & $0.523 \pm 0.035$ &  $11329 \pm 300$ & $7.801 \pm 0.109$ & $0.495 \pm 0.057$ & $11.45 \pm 0.18$ & $0.280 \pm 0.050$ &  $ 2.0352 \pm 0.1661$ & 1587468291113937152 \\
J1506$+$2755 & 15:06:02.656 &  27:55:55.63 & 0 & 0 &  $18.456 \pm 0.018$ & $-0.270 \pm 0.025$ & $0.531 \pm 0.031$ &  $10986 \pm 270$ & $7.302 \pm 0.164$ & $0.333 \pm 0.046$ & $10.78 \pm 0.27$ & $0.342 \pm 0.092$ &  $ 1.6386 \pm 0.1640$ & 1268806078804884224 \\
J1538$+$0252 & 15:38:44.192 &   2:52:09.58 & 1 & 1 &  $18.546 \pm 0.014$ & $-0.251 \pm 0.021$ & $0.825 \pm 0.039$ &  $10260 \pm 150$ & $5.980 \pm 0.060$ & $0.287 \pm 0.027$ & $ 7.80 \pm 0.18$ & $1.406 \pm 0.255$ &  $ 0.7100 \pm 0.2033$ & 4424162321742140928 \\
J1614$+$0703 & 16:14:04.210 &   7:03:18.33 & 0 & 0 &  $18.712 \pm 0.017$ & $-0.318 \pm 0.022$ & $0.256 \pm 0.033$ &  $17149 \pm 500$ & $7.772 \pm 0.088$ & $0.496 \pm 0.043$ & $10.59 \pm 0.13$ & $0.421 \pm 0.057$ &  $ 1.1955 \pm 0.2596$ & 4450336810219872896 \\
J1632$+$4936 & 16:32:42.394 &  49:36:14.60 & 0 & 1 &  $17.946 \pm 0.017$ & $-0.162 \pm 0.023$ & $1.013 \pm 0.031$ &  $ 9156 \pm 120$ & $5.746 \pm 0.064$ & $0.269 \pm 0.021$ & $ 7.71 \pm 0.16$ & $1.117 \pm 0.176$ &  $ 0.7530 \pm 0.0896$ & 1411455519097674368 \\
J1659$+$4841 & 16:59:23.530 &  48:41:34.78 & 0 & 0 &  $18.331 \pm 0.012$ & $-0.342 \pm 0.021$ & $0.186 \pm 0.026$ &  $19374 \pm 480$ & $7.325 \pm 0.083$ & $0.382 \pm 0.025$ & $ 9.52 \pm 0.16$ & $0.579 \pm 0.092$ &  $ 1.5115 \pm 0.1283$ & 1409101666565641344 \\
J1701$+$3435 & 17:01:25.279 &  34:35:30.26 & 0 & 0 &  $18.772 \pm 0.015$ & $-0.355 \pm 0.021$ & $0.290 \pm 0.029$ &  $17748 \pm 480$ & $7.576 \pm 0.089$ & $0.412 \pm 0.035$ & $10.30 \pm 0.15$ & $0.494 \pm 0.076$ &  $ 1.3491 \pm 0.1560$ & 1337970174853051392 \\
J1741$+$6526 & 17:41:40.486 &  65:26:38.63 & 1 & 1 &  $18.241 \pm 0.021$ & $-0.196 \pm 0.024$ & $0.916 \pm 0.039$ &  $10540 \pm 170$ & $6.000 \pm 0.060$ & $0.235 \pm 0.028$ & $ 8.02 \pm 0.21$ & $1.109 \pm 0.236$ &  $ 0.8665 \pm 0.1433$ & 1633145818062780544 \\
J1840$+$6423 & 18:40:37.780 &  64:23:11.87 & 1 & 1 &  $18.779 \pm 0.014$ & $-0.110 \pm 0.020$ & $0.880 \pm 0.046$ &  $ 9380 \pm 130$ & $6.550 \pm 0.050$ & $0.179 \pm 0.040$ & $10.15 \pm 0.30$ & $0.532 \pm 0.158$ &  $ 1.2982 \pm 0.1606$ & 2256447694151327488 \\
J1906$+$6239 & 19:06:00.874 &  62:39:23.71 & 0 & 1 &  $17.622 \pm 0.013$ & $-0.338 \pm 0.018$ & $0.603 \pm 0.028$ &  $13570 \pm 180$ & $5.341 \pm 0.042$ & $0.259 \pm 0.040$ & $ 5.67 \pm 0.20$ & $2.460 \pm 0.495$ &  $ 0.5060 \pm 0.0988$ & 2252265701675503616 \\
J2103$-$0027 & 21:03:08.790 &  -0:27:49.01 & 1 & 1 &  $18.253 \pm 0.014$ & $-0.189 \pm 0.019$ & $0.841 \pm 0.031$ &  $ 9978 \pm 110$ & $5.764 \pm 0.052$ & $0.208 \pm 0.020$ & $ 7.75 \pm 0.19$ & $1.259 \pm 0.242$ &  $ 0.9274 \pm 0.2468$ & 2690059032483402368 \\
J2104$+$1712 & 21:04:03.842 &  17:12:32.17 & 0 & 1 &  $18.160 \pm 0.025$ & $-0.213 \pm 0.027$ & $0.682 \pm 0.038$ &  $ 8927 \pm 110$ & $6.561 \pm 0.048$ & $0.183 \pm 0.010$ & $10.40 \pm 0.11$ & $0.357 \pm 0.041$ &  $ 1.9920 \pm 0.1495$ & 1764073394954901504 \\
J2124$-$0537 & 21:24:06.871 &  -5:37:31.79 & 0 & 0 &  $17.290 \pm 0.014$ & $-0.323 \pm 0.019$ & $0.522 \pm 0.026$ &  $15052 \pm 580$ & $4.690 \pm 0.117$ & $0.211 \pm 0.026$ & $ 3.66 \pm 0.38$ & $5.329 \pm 2.042$ &  $ 0.7899 \pm 0.1374$ & 6899409660131102848 \\
J2132$+$0754 & 21:32:28.359 &   7:54:28.08 & 1 & 1 &  $17.929 \pm 0.019$ & $-0.344 \pm 0.026$ & $0.550 \pm 0.028$ &  $13780 \pm 200$ & $6.020 \pm 0.040$ & $0.240 \pm 0.030$ & $ 7.40 \pm 0.17$ & $1.273 \pm 0.211$ &  $ 0.8188 \pm 0.1397$ & 1740741380258586624 \\
J2149$+$1506 & 21:49:11.107 &  15:06:37.71 & 0 & 1 &  $18.065 \pm 0.021$ & $-0.355 \pm 0.029$ & $0.128 \pm 0.036$ &  $21164 \pm 300$ & $6.595 \pm 0.044$ & $0.267 \pm 0.032$ & $ 7.95 \pm 0.17$ & $1.055 \pm 0.181$ &  $ 0.6810 \pm 0.1842$ & 1769307791858602880 \\
J2151$+$2730 & 21:51:11.472 &  27:30:14.45 & 0 & 1 &  $17.016 \pm 0.012$ & $-0.275 \pm 0.016$ & $0.795 \pm 0.025$ &  $11901 \pm  90$ & $5.257 \pm 0.028$ & $0.189 \pm 0.010$ & $ 6.07 \pm 0.11$ & $1.546 \pm 0.170$ &  $ 0.5820 \pm 0.0763$ & 1800183147814621056 \\
J2157$+$1627 & 21:57:15.929 &  16:27:24.64 & 0 & 0 &  $18.191 \pm 0.018$ & $-0.326 \pm 0.025$ & $0.246 \pm 0.034$ &  $16326 \pm 460$ & $7.911 \pm 0.077$ & $0.568 \pm 0.040$ & $10.86 \pm 0.12$ & $0.293 \pm 0.035$ &  $ 1.8475 \pm 0.2095$ & 1769840196004315008 \\
J2206$-$0454 & 22:06:54.913 &  -4:54:28.49 & 0 & 0 &  $18.422 \pm 0.022$ & $-0.367 \pm 0.028$ & $0.135 \pm 0.048$ &  $21460 \pm 890$ & $7.650 \pm 0.121$ & $0.454 \pm 0.049$ & $10.07 \pm 0.23$ & $0.467 \pm 0.108$ &  $ 1.4702 \pm 0.2809$ & 2621092165632032128 \\
J2236$+$2232 & 22:36:30.247 &  22:32:24.48 & 1 & 1 &  $17.022 \pm 0.019$ & $-0.212 \pm 0.025$ & $0.664 \pm 0.026$ &  $11360 \pm 170$ & $6.530 \pm 0.040$ & $0.324 \pm 0.034$ & $ 8.79 \pm 0.16$ & $0.442 \pm 0.072$ &  $ 2.7338 \pm 0.0829$ & 1874523804732334464 \\
J2257$+$3023 & 22:57:02.141 &  30:23:38.50 & 0 & 1 &  $18.343 \pm 0.015$ & $-0.117 \pm 0.020$ & $0.558 \pm 0.030$ &  $ 9947 \pm 120$ & $7.324 \pm 0.043$ & $0.334 \pm 0.016$ & $11.13 \pm 0.08$ & $0.277 \pm 0.023$ &  $ 2.5042 \pm 0.1695$ & 1886328505164612864 \\
J2306$+$0224 & 23:06:37.879 &   2:24:29.61 & 0 & 1 &  $16.910 \pm 0.021$ & $-0.264 \pm 0.025$ & $0.848 \pm 0.055$ &  $11211 \pm 180$ & $5.473 \pm 0.050$ & $0.201 \pm 0.015$ & $ 6.69 \pm 0.14$ & $1.105 \pm 0.159$ &  $ 1.0422 \pm 0.0987$ & 2658636742508253568 \\
J2322$+$0509 & 23:22:30.203 &   5:09:42.06 & 1 & 1 &  $18.384 \pm 0.018$ & $-0.374 \pm 0.023$ & $0.191 \pm 0.033$ &  $19658 \pm 280$ & $7.169 \pm 0.043$ & $0.345 \pm 0.018$ & $ 9.21 \pm 0.10$ & $0.684 \pm 0.072$ &  $ 1.1558 \pm 0.2244$ & 2660773437198409216 \\
J2322$+$2103 & 23:22:08.733 &  21:03:52.81 & 0 & 1 &  $18.616 \pm 0.019$ & $-0.349 \pm 0.026$ & $0.223 \pm 0.037$ &  $16677 \pm 220$ & $6.765 \pm 0.041$ & $0.250 \pm 0.021$ & $ 8.88 \pm 0.16$ & $0.884 \pm 0.141$ &  $ 0.8261 \pm 0.2503$ & 2825856243296564608 \\
J2332$+$0427 & 23:32:46.565 &   4:27:35.20 & 1 & 1 &  $18.022 \pm 0.014$ & $-0.273 \pm 0.021$ & $0.820 \pm 0.031$ &  $11967 \pm 160$ & $5.834 \pm 0.048$ & $0.261 \pm 0.021$ & $ 7.15 \pm 0.12$ & $1.492 \pm 0.180$ &  $ 0.6779 \pm 0.1647$ & 2660056212019666688 \\
J2338$+$1235 & 23:38:05.594 &  12:35:41.26 & 0 & 0 &  $18.573 \pm 0.024$ & $-0.138 \pm 0.028$ & $1.019 \pm 0.054$ &  $11554 \pm 350$ & $4.443 \pm 0.127$ & $0.205 \pm 0.013$ & $ 3.98 \pm 0.42$ & $8.289 \pm 3.470$ &  $ 0.8714 \pm 0.2268$ & 2764701994972434048 \\
J2347$-$0224 & 23:47:32.871 &  -2:24:33.89 & 0 & 0 &  $18.787 \pm 0.015$ & $-0.328 \pm 0.022$ & $0.312 \pm 0.034$ &  $15778 \pm 220$ & $7.014 \pm 0.042$ & $0.280 \pm 0.016$ & $ 9.55 \pm 0.11$ & $0.702 \pm 0.077$ &  $ 1.3487 \pm 0.2729$ & 2639862585760032896 \\
J2348$+$2804 & 23:48:52.300 &  28:04:38.41 & 0 & 1 &  $18.636 \pm 0.019$ & $-0.281 \pm 0.028$ & $0.436 \pm 0.036$ &  $13906 \pm 180$ & $6.204 \pm 0.041$ & $0.220 \pm 0.037$ & $ 7.96 \pm 0.23$ & $1.365 \pm 0.308$ &  $ 0.8113 \pm 0.2267$ & 2866648537004311808 \\

